A Comparative Evaluation of Log-Based Process Performance Analysis Techniques

Process mining has gained traction over the past decade and an impressive body of research has resulted in the introduction of a variety of process mining approaches measuring process performance. Having this set of techniques available, organizations might find it difficult to identify which approach is best suited considering context, performance indicator, and data availability. In light of this challenge, this paper aims at introducing a framework for categorizing and selecting performance analysis approaches based on existing research. We start from a systematic literature review for identifying the existing works discussing how to measure process performance based on information retrieved from event logs. Then, the proposed framework is built starting from the information retrieved from these studies taking into consideration different aspects of performance analysis.

==> changes.txt <==
Changes in the final version of the paper

The general review was positive with few comments to address. The first review pointed out that it is not suitable to have "systematic literature review" as a keyword. We have removed it. Furthermore, the same review noted that a term had been left undefined (Disco). We have address that as well. Review 2 and 3 did not offer any specific comments except their support for the paper. Review 4 noted that a SLR is not suitable for a conference paper. Furthermore, the review also noted a weakness in motivating the business value. At this point, we cannot do anything about the method but we have clarified the text. In addition, we have slightly improved the framework and reduced the text to make the paper less than 12 full pages. 
